Magnetohydrodynamic Simulation Code CANS+: Assessments and Applications

We present a new magnetohydrodynamic (MHD) simulation code with the aim of providing accurate numerical solutions to astrophysical phenomena where discontinuities, shock waves, and turbulence are inherently important. The code implements the HLLD approximate Riemann solver, the fifth-order-monotonicity-preserving interpolation (MP5) scheme, and the hyperbolic divergence cleaning method for a magnetic field. This choice of schemes significantly improved numerical accuracy and stability, and saved computational costs in multidimensional problems. Numerical tests of one- and two-dimensional problems showed the advantages of using the high-order scheme by comparing with results from a standard second-order TVD MUSCL scheme. The present code enabled us to explore long-term evolution of a three-dimensional accretion disk around a black hole, in which compressible MHD turbulence caused continuous mass accretion via nonlinear growth of the magneto-rotational instability (MRI). Numerical tests with various computational cell sizes exhibited a convergent picture of the early nonlinear growth of the MRI in a global model, and indicated that the MP5 scheme has more than twice the resolution of the MUSCL scheme in practical applications.

==> 00README.txt <==
nohypertex

